Free products from spinning and rotating families

The far-reaching work of Dahmani-Guirardel-Osin and recent work of Clay-Mangahas-Margalit provide geometric approaches to the study of the normal closure of a subgroup (or a collection of subgroups)in an ambient group $G$. Their work gives conditions under which the normal closure in $G$ is a free product. In this paper we unify their results and simplify and significantly shorten the proof of the Dahmani-Guirardel-Osin theorem.

==> figure-bgit.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure-bgit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{426.75116673bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67450015)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure-bgit.pdf}}%
    \put(0.45476708,0.64397818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{2}$}}}%
    \put(0.11769544,0.6600743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{1}$}}}%
    \put(0.85054229,0.6600743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{3}$}}}%
    \put(0.50589597,0.46968523){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure-bgit.pdf}}%
    \put(0.86729759,0.0033044){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure-bgit.pdf}}%
    \put(0.11484128,0.39001852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X'_{0}$}}}%
    \put(0.24981455,0.39001852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X'_{1}$}}}%
    \put(0.36229224,0.39001852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X'_{2}$}}}%
    \put(0.47851922,0.39001852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X'_{3}$}}}%
    \put(0.59099695,0.39001852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X'_{4}$}}}%
    \put(0.70722393,0.39001852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X'_{5}$}}}%
    \put(0.83844794,0.39001852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X'_{6}$}}}%
    \put(0.21995439,0.06195852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta$}}}%
    \put(0.29801927,0.07293844){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta$}}}%
    \put(0.63638976,0.07601823){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta$}}}%
    \put(0.73681627,0.06128906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\theta$}}}%
    \put(0.4087563,0.08739987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
    \put(0.53730229,0.08739987){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$}}}%
  \end{picture}%
\endgroup%


==> figure-closeproj.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure-closeproj.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{293.55643211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,2.41268603)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure-closeproj.pdf}}%
    \put(0.70268841,1.79595108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.86775138,1.81225837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(-0.00156805,1.7383967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.96216441,2.39238188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.55599034,1.79103469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a'$}}}%
    \put(0.69596465,1.94654387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b'$}}}%
    \put(0.42618381,1.77843505){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi_{a}(b)$}}}%
    \put(0.77738124,2.05251688){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi_{b}(a)$}}}%
    \put(0.28170808,1.94037367){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.36675245,1.78152527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.5414614,2.14663188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure-closeproj.pdf}}%
    \put(0.70268841,0.94529928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.86775138,0.96160657){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(-0.00156805,0.8877449){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.96216441,1.54173012){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.55599034,0.94038298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a'$}}}%
    \put(0.69596465,1.0958922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b'$}}}%
    \put(0.42618381,0.92778325){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi_{a}(b)$}}}%
    \put(0.77738124,1.20186512){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi_{b}(a)$}}}%
    \put(0.28170808,1.08972191){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.36675245,0.93087355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.5414614,1.29598017){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure-closeproj.pdf}}%
    \put(0.69180682,1.35778153){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x'$}}}%
    \put(0.79339703,1.25003059){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure-closeproj.pdf}}%
    \put(0.70268841,0.12189949){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.86775138,0.13820677){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B$}}}%
    \put(-0.00156805,0.0643451){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a$}}}%
    \put(0.96216441,0.71833041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b$}}}%
    \put(0.55599034,0.11698318){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a'$}}}%
    \put(0.69596465,0.2724924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b'$}}}%
    \put(0.42618381,0.10438346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi_{a}(b)$}}}%
    \put(0.77738124,0.37846533){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi_{b}(a)$}}}%
    \put(0.28170808,0.26632211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.36675245,0.10747376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.5414614,0.47258037){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma''$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figure-closeproj.pdf}}%
    \put(0.69180682,0.53438173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x'$}}}%
    \put(0.79339703,0.42663087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figure-closeproj.pdf}}%
    \put(0.5628737,0.32756077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma'''$}}}%
  \end{picture}%
\endgroup%


==> figure-geodfellowtravel.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'figure-geodfellowtravel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{490.23497872bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.27312657)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figure-geodfellowtravel.pdf}}%
    \put(0.14363837,0.09746923){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{u}$}}}%
    \put(-0.00001111,0.0124117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u$}}}%
    \put(0.32224236,0.0124117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi_{\beta}(q_{u})$}}}%
    \put(0.44245525,0.0124117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u'$}}}%
    \put(0.57192159,0.0124117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v'$}}}%
    \put(0.6610645,0.0124117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi_{\beta}(q_{v})$}}}%
    \put(0.74006224,0.18581605){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q_{v}$}}}%
    \put(0.9902975,0.0124117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.36128799,0.0409903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$<12\delta$}}}%
    \put(0.59287622,0.04099025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$<12\delta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figure-geodfellowtravel.pdf}}%
    \put(0.09367926,0.00095283){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.45567417,0.26896684){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figure-geodfellowtravel.pdf}}%
    \put(0.26801022,0.18215165){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$q_{u}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figure-geodfellowtravel.pdf}}%
    \put(0.87966599,0.08840284){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$p_{v}$}}}%
  \end{picture}%
\endgroup%

